Closer than they appear: A Bayesian perspective on individual-level heterogeneity in risk assessment

Risk assessment instruments are used across the criminal justice system to estimate the probability of some future behavior given covariates. The estimated probabilities are then used in making decisions at the individual level. In the past, there has been controversy about whether the probabilities derived from group-level calculations can meaningfully be applied to individuals. Using Bayesian hierarchical models applied to a large longitudinal dataset from the court system in the state of Kentucky, we analyze variation in individual-level probabilities of failing to appear for court and the extent to which it is captured by covariates. We find that individuals within the same risk group vary widely in their probability of the outcome. In practice, this means that allocating individuals to risk groups based on standard approaches to risk assessment, in large part, results in creating distinctions among individuals who are not meaningfully different in terms of their likelihood of the outcome. This is because uncertainty about the probability that any particular individual will fail to appear is large relative to the difference in average probabilities among any reasonable set of risk groups.

==> save_values.yaml <==
|
  total.interviews: 611462
  num.released.interviews: 463326
  num.releases.after.removed.missings: 463254
  singletons: 141922
  marginal.fta.rate: 0.2069621
  unique.individuals: 283845
  holdout.percent: 0.1300539
  group_1_456: 0.0921531
  group_1_1: 0.6132746
  group_6_6: 0.562357
  group_6_123: 0.1667731
  prob_correct1: 0.2504294
  prob_correct2: 0.3181516
  prob_correct3: 0.3883326
  percent.non.overlap: 0.0741

